Operational State Complexity of Block Languages

In this paper we consider block languages, namely sets of words having the same length, and study the deterministic and nondeterministic state complexity of several operations on these languages. Being a subclass of finite languages, the upper bounds of operational state complexity known for finite languages apply for block languages as well. However, in several cases, smaller values were found. Block languages can be represented as bitmaps, which are a good tool to study their minimal finite automata and their operations, as we illustrate here.

==> ADFA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=simple node] (0) at (-1.25, 17) {};
		\node [style=simple node] (1) at (-1.25, 16) {};
		\node [style=simple node] (2) at (-1.25, 15) {};
		\node [style=simple node] (3) at (-1.25, 10) {};
		\node [style=none] (4) at (-1.75, 17.5) {};
		\node [style=none] (5) at (-1.75, 9.5) {};
		\node [style=none] (6) at (-0.75, 9.5) {};
		\node [style=none] (7) at (-0.75, 17.5) {};
		\node [style=simple node] (8) at (-4.25, 16) {};
		\node [style=simple node] (9) at (-4.25, 15) {};
		\node [style=simple node] (10) at (-4.25, 11) {};
		\node [style=none] (11) at (-3.75, 10.5) {};
		\node [style=none] (12) at (-4.75, 10.5) {};
		\node [style=none] (13) at (-4.75, 16.5) {};
		\node [style=none] (14) at (-3.75, 16.5) {};
		\node [style=simple node] (15) at (-7.25, 14.75) {};
		\node [style=simple node] (16) at (-7.25, 13.75) {};
		\node [style=simple node] (17) at (-7.25, 12) {};
		\node [style=simple node] (18) at (-12, 13.25) {};
		\node [style=none] (19) at (-7.75, 15.25) {};
		\node [style=none] (20) at (-6.75, 15.25) {};
		\node [style=none] (21) at (-7.75, 11.5) {};
		\node [style=none] (22) at (-6.75, 11.5) {};
		\node [style=none] (23) at (-13, 13.25) {};
		\node [style=simple node] (24) at (2.5, 17) {};
		\node [style=simple node] (25) at (2.5, 16) {};
		\node [style=simple node] (26) at (2.5, 15) {};
		\node [style=simple node] (27) at (2.5, 10) {};
		\node [style=none] (28) at (2, 17.5) {};
		\node [style=none] (29) at (2, 9.5) {};
		\node [style=none] (30) at (3, 9.5) {};
		\node [style=none] (31) at (3, 17.5) {};
		\node [style=simple node] (32) at (4, 16) {};
		\node [style=simple node] (33) at (4, 15) {};
		\node [style=simple node] (34) at (4, 11) {};
		\node [style=none] (35) at (4.5, 10.5) {};
		\node [style=none] (36) at (3.5, 10.5) {};
		\node [style=none] (37) at (3.5, 16.5) {};
		\node [style=none] (38) at (4.5, 16.5) {};
		\node [style=simple node] (39) at (5.5, 15) {};
		\node [style=simple node] (40) at (5.5, 14) {};
		\node [style=simple node] (41) at (5.5, 12) {};
		\node [style=none] (42) at (5, 15.5) {};
		\node [style=none] (43) at (6, 15.5) {};
		\node [style=none] (44) at (5, 11.5) {};
		\node [style=none] (45) at (6, 11.5) {};
		\node [style=none] (46) at (1.25, 18.75) {};
		\node [style=none] (47) at (8.5, 13.5) {};
		\node [style=none] (48) at (1.25, 8.5) {};
		\node [style=simple node] (49) at (7.75, 13.5) {};
		\node [style=simple node] (50) at (9, 13.5) {};
		\node [style=simple node] (51) at (-2.75, 16.5) {};
		\node [style=simple node] (52) at (-2.75, 15.5) {};
		\node [style=simple node] (53) at (-2.75, 14.5) {};
		\node [style=simple node] (54) at (-2.75, 10.5) {};
		\node [style=none] (55) at (-3.25, 17) {};
		\node [style=none] (56) at (-3.25, 10) {};
		\node [style=none] (57) at (-2.25, 10) {};
		\node [style=none] (58) at (-2.25, 17) {};
		\node [style=simple node] (59) at (-5.75, 15.5) {};
		\node [style=simple node] (60) at (-5.75, 14.5) {};
		\node [style=simple node] (61) at (-5.75, 11.5) {};
		\node [style=none] (62) at (-6.25, 16) {};
		\node [style=none] (63) at (-5.25, 16) {};
		\node [style=none] (64) at (-6.25, 11) {};
		\node [style=none] (65) at (-5.25, 11) {};
		\node [style=simple node] (66) at (-8.75, 14.25) {};
		\node [style=simple node] (68) at (-8.75, 12.5) {};
		\node [style=none] (69) at (-9.25, 14.75) {};
		\node [style=none] (70) at (-8.25, 14.75) {};
		\node [style=none] (71) at (-9.25, 12) {};
		\node [style=none] (72) at (-8.25, 12) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thin line 1] (4.center) to (7.center);
		\draw [style=thin line 1] (7.center) to (6.center);
		\draw [style=thin line 1] (6.center) to (5.center);
		\draw [style=thin line 1] (5.center) to (4.center);
		\draw [style=thin line 1] (13.center) to (12.center);
		\draw [style=thin line 1] (12.center) to (11.center);
		\draw [style=thin line 1] (11.center) to (14.center);
		\draw [style=thin line 1] (14.center) to (13.center);
		\draw [style=thin line 1] (19.center) to (21.center);
		\draw [style=thin line 1] (20.center) to (22.center);
		\draw [style=thin line 1] (22.center) to (21.center);
		\draw [style=thin line 1] (19.center) to (20.center);
		\draw [style=arrow right] (23.center) to (18);
		\draw [style=thin line 1] (28.center) to (31.center);
		\draw [style=thin line 1] (31.center) to (30.center);
		\draw [style=thin line 1] (30.center) to (29.center);
		\draw [style=thin line 1] (29.center) to (28.center);
		\draw [style=thin line 1] (37.center) to (36.center);
		\draw [style=thin line 1] (36.center) to (35.center);
		\draw [style=thin line 1] (35.center) to (38.center);
		\draw [style=thin line 1] (38.center) to (37.center);
		\draw [style=thin line 1] (42.center) to (44.center);
		\draw [style=thin line 1] (43.center) to (45.center);
		\draw [style=thin line 1] (45.center) to (44.center);
		\draw [style=thin line 1] (42.center) to (43.center);
		\draw [style=dashed line thin] (23.center) to (46.center);
		\draw [style=dashed line thin] (46.center) to (47.center);
		\draw [style=dashed line thin] (47.center) to (48.center);
		\draw [style=dashed line thin] (23.center) to (48.center);
		\draw [style=thin line 1] (55.center) to (58.center);
		\draw [style=thin line 1] (58.center) to (57.center);
		\draw [style=thin line 1] (57.center) to (56.center);
		\draw [style=thin line 1] (56.center) to (55.center);
		\draw [style=thin line 1] (62.center) to (64.center);
		\draw [style=thin line 1] (63.center) to (65.center);
		\draw [style=thin line 1] (65.center) to (64.center);
		\draw [style=thin line 1] (62.center) to (63.center);
		\draw [style=thin line 1] (69.center) to (71.center);
		\draw [style=thin line 1] (70.center) to (72.center);
		\draw [style=thin line 1] (72.center) to (71.center);
		\draw [style=thin line 1] (69.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

